Implementing Non-Equilibrium Networks with Active Circuits of Duplex Catalysts

DNA strand displacement (DSD) reactions have been used to construct chemical reaction networks in which species act catalytically at the level of the overall stoichiometry of reactions. These effective catalytic reactions are typically realised through one or more of the following: many-stranded gate complexes to coordinate the catalysis, indirect interaction between the catalyst and its substrate, and the recovery of a distinct ``catalyst'' strand from the one that triggered the reaction. These facts make emulation of the out-of-equilibrium catalytic circuitry of living cells more difficult. Here, we propose a new framework for constructing catalytic DSD networks: Active Circuits of Duplex Catalysts (ACDC). ACDC components are all double-stranded complexes, with reactions occurring through 4-way strand exchange. Catalysts directly bind to their substrates, and and the ``identity'' strand of the catalyst recovered at the end of a reaction is the same molecule as the one that initiated it. We analyse the capability of the framework to implement catalytic circuits analogous to phosphorylation networks in living cells. We also propose two methods of systematically introducing mismatches within DNA strands to avoid leak reactions and introduce driving through net base pair formation. We then combine these results into a compiler to automate the process of designing DNA strands that realise any catalytic network allowed by our framework.

==> Figures/bind.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bind.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{628.65000916bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80189694)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bind.pdf}}%
    \put(0.69114257,0.45057625){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bind.pdf}}%
    \put(0.69114257,0.35036011){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bind.pdf}}%
    \put(0.32062259,0.28147069){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bind.pdf}}%
    \put(0.31456724,0.52041038){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bind.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/displace.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'displace.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{628.65000916bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80189694)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{displace.pdf}}%
    \put(0.73214841,0.55886288){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{displace.pdf}}%
    \put(0.80182917,0.3284453){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{displace.pdf}}%
    \put(0.80417431,0.24743292){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{displace.pdf}}%
    \put(0.67544454,0.2489163){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{displace.pdf}}%
    \put(0.67139842,0.32909513){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{displace.pdf}}%
    \put(0.20346972,0.43936695){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{displace.pdf}}%
    \put(0.21427137,0.35835457){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{displace.pdf}}%
    \put(0.29214588,0.47162608){\color[rgb]{0,0.50196078,0}\rotatebox{45.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{displace.pdf}}%
    \put(0.37629614,0.43936695){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{displace.pdf}}%
    \put(0.36549449,0.35835457){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{displace.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/migrate.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'migrate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{628.65000916bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80189694)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{migrate.pdf}}%
    \put(0.20055755,0.36029358){\color[rgb]{0,0.50196078,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b*\end{tabular}}}}}%
    \put(0.09391438,0.36152222){\color[rgb]{1,0,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{migrate.pdf}}%
    \put(0.19518336,0.4274061){\color[rgb]{0,0.50196078,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}}%
    \put(0.08713106,0.43366514){\color[rgb]{1,0,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{migrate.pdf}}%
    \put(0.30474532,0.32699598){\color[rgb]{0.50196078,0,0.50196078}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{migrate.pdf}}%
    \put(0.23964802,0.32712703){\color[rgb]{0.50196078,0,0.50196078}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{migrate.pdf}}%
    \put(0.34894382,0.43076196){\color[rgb]{0,0.50196078,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b*\end{tabular}}}}}%
    \put(0.45707793,0.43076198){\color[rgb]{1,0.64705882,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{migrate.pdf}}%
    \put(0.34357189,0.36364899){\color[rgb]{0,0.50196078,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}}%
    \put(0.45245968,0.363649){\color[rgb]{1,0.64705882,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{migrate.pdf}}%
    \put(0.30676054,0.47550828){\color[rgb]{0,0,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{migrate.pdf}}%
    \put(0.23732111,0.47506602){\color[rgb]{0,0,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{migrate.pdf}}%
    \put(0.77761017,0.36523644){\color[rgb]{1,0,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{migrate.pdf}}%
    \put(0.77082689,0.43737939){\color[rgb]{1,0,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{migrate.pdf}}%
    \put(0.88378072,0.32716632){\color[rgb]{0,0.50196078,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{migrate.pdf}}%
    \put(0.88106075,0.22332503){\color[rgb]{0.50196078,0,0.50196078}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{migrate.pdf}}%
    \put(0.81620919,0.32670777){\color[rgb]{0,0.50196078,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{migrate.pdf}}%
    \put(0.81596346,0.22345606){\color[rgb]{0.50196078,0,0.50196078}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{migrate.pdf}}%
    \put(0.92601299,0.43447624){\color[rgb]{1,0.64705882,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d*\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{migrate.pdf}}%
    \put(0.92139472,0.36736326){\color[rgb]{1,0.64705882,0}\rotatebox{0.001}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{migrate.pdf}}%
    \put(0.88307595,0.58660293){\color[rgb]{0,0,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{migrate.pdf}}%
    \put(0.88332172,0.47509365){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{migrate.pdf}}%
    \put(0.81363654,0.58616066){\color[rgb]{0,0,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{migrate.pdf}}%
    \put(0.81666775,0.47555243){\color[rgb]{0,0.50196078,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{migrate.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/unbind.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unbind.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{628.65000916bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80189694)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unbind.pdf}}%
    \put(0.30798102,0.46465597){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{unbind.pdf}}%
    \put(0.30798102,0.36225215){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{unbind.pdf}}%
    \put(0.69379523,0.51259633){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{unbind.pdf}}%
    \put(0.69710329,0.29912115){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a*\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{unbind.pdf}}%
  \end{picture}%
\endgroup%


==> Scripts/chen2013.txt <==
directive rules {
bind(P1,P2,Q,D!i) :- 
  P1 = C1 [D], P2 = C2 [D'], compl(D, D'), 
  Q = C1 [D!i] | C2 [D'!i], freshBond(D!i, P1|P2).
  
displace(P,Q,E!j,D!i) :-
  P = C [E!j D] [D!i] [D'!i E'!j],
  Q = C [E!j D!i] [D] [D'!i E'!j].

displaceL(P,Q,E!j,D!i) :- 
  P = C [D!i] [D E!j] [E'!j D'!i],
  Q = C [D] [D!i E!j] [E'!j D'!i].

unbind(P,Q,D!i) :-
  P = C [D!i] [D'!i], toehold(D), 
  Q = C [D] [D'], not adjacent(D!i,_,P).

longunbind(P, Q, D!i) :-
  P = C [D!i] [D'!i], 
  Q = C [D] [D'], not adjacent(D!i,_,P).

bdu2(P1, P2, R) :-
  bind(P1, P2, Q, _),
  displaceAndUnbind(Q, R, _, _).

bdu2L(P1, P2, R) :-
  bind(P1, P2, Q, _),
  displaceAndUnbindL(Q, R, _, _).

displaceAndUnbind(P, Q, E!j, D!i) :-
  P = C [E!j D] [D!i] [D'!i E'!j],
  Q = C [E!j D!i] [D] [D'!i E'!j], not adjacent(D!i, _, P).

displaceAndUnbindL(P, Q, E!j, D!i) :-
  P = C [D!i] [D E!j] [E'!j D'!i],
  Q = C [D] [D!i E!j] [E'!j D'!i], not adjacent(D!i, _, P).

bdu(P1, P2, S) :-
  bind(P1, P2, Q, _),
  displace(Q, R, _, _),
  unbind(R, S, _).

bduL(P1, P2, S) :-
  bind(P1, P2, Q, _),
  displaceL(Q, R, _, _),
  unbind(R, S, _).


adjacent(D!i,E!j,P) :- P = C [D!i E!j] [E'!j D'!i].
adjacent(D!i,E!j,P) :- P = C [E!j D!i] [D'!i E'!j].

//reaction([P1;P2], "bind",Q) :- bind(P1,P2,Q,_).
//reaction([P],"displace",Q) :- displace(P,Q,_,_).
//reaction([P],"displace",Q) :- displaceL(P,Q,_,_).
//reaction([P],"unbind",Q) :- unbind(P,Q,_).
//reaction([P1;P2], "s", Q) :- seesaw(P1, P2, Q).
//reaction([P1;P2], "s", Q) :- seesawL(P1, P2, Q).
reaction([P1;P2], "bdu", Q) :- bdu(P1, P2, Q).
reaction([P1;P2], "bdu", Q) :- bduL(P1, P2, Q).
reaction([P1;P2], "bdu", Q) :- bdu2(P1, P1, Q).
reaction([P1;P2], "bdu", Q) :- bdu2L(P1,P2, Q).
}
directive parameters [ 
  bind = 0.003; displace = 1; unbind = 0.1
]
def A() = [<ta^ a>]
def B() = [<tb^ b>]
def joinAB() = [<a!0 tb^!1>|<b!2 tr^!3>|<r!4 tq^!5>|<tq^*!5 r*!4 tr^*!3 b*!2 tb^*!1 a*!0 ta^*>]
def forkBC() = [<i!0>|<tc^!1 c!2>|<tb^!5 b!6>|<tr^!3 r!4>|<tq^* r*!4 tr^*!3 b*!6 tb^*!5 c*!2 tc^*!1 i*!0>]
def input1() = [<tr^ r>]
def input2() = [<c tb^>]
def input3() = [<i tc^>]
def input4() = [<b tr^>]
def input5() = [<r tq^>]
def test() = [<c* tc^* i*!0>|<i!0>]
( A()
| B()
| joinAB()
| input1()
| forkBC()
| forkBC()
| input2()
| input3()
)

==> Scripts/seesaw.txt <==
directive rules {
bind(P1,P2,Q,D!i) :- 
  P1 = C1 [D], P2 = C2 [D'], compl(D, D'), 
  Q = C1 [D!i] | C2 [D'!i], freshBond(D!i, P1|P2).
  
displace(P,Q,E!j,D!i) :-
  P = C [E!j D] [D!i] [D'!i E'!j],
  Q = C [E!j D!i] [D] [D'!i E'!j].

displaceL(P,Q,E!j,D!i) :- 
  P = C [D!i] [D E!j] [E'!j D'!i],
  Q = C [D] [D!i E!j] [E'!j D'!i].

unbind(P,Q,D!i) :-
  P = C [D!i] [D'!i], toehold(D), 
  Q = C [D] [D'], not adjacent(D!i,_,P).

seesaw(P1, P2, S) :-
  bind(P1, P2, Q, _),
  displace(Q, R, _, _),
  unbind(R, S, _).

seesawL(P1, P2, S) :-
  bind(P1, P2, Q, _),
  displaceL(Q, R, _, _),
  unbind(R, S, _).

adjacent(D!i,E!j,P) :- P = C [D!i E!j] [E'!j D'!i].
adjacent(D!i,E!j,P) :- P = C [E!j D!i] [D'!i E'!j].

//reaction([P1;P2], "bind",Q) :- bind(P1,P2,Q,_).
//reaction([P],"displace",Q) :- displace(P,Q,_,_).
//reaction([P],"displace",Q) :- displaceL(P,Q,_,_).
//reaction([P],"unbind",Q) :- unbind(P,Q,_).
reaction([P1;P2], "s", Q) :- seesaw(P1, P2, Q).
reaction([P1;P2], "s", Q) :- seesawL(P1, P2, Q).
}
directive parameters [ 
  bind = 0.003; displace = 1; unbind = 0.1
]
def input() = [<a b^ c>]
def fuel() = [<c b^ d>]
def output() = [<c b^ e>]
def gate_output() = [<c!0 b^!1 e>|<b^*!1 c*!0 b^*>]
( input()
| gate_output()
| fuel()
)
